Stimpack: An Adaptive Rendering Optimization System for Scalable Cloud Gaming

In distributed multimedia applications, content is often delivered to users in a degraded form due to network-induced lossy compression. Real-time and interactive use cases like cloud gaming, which render content on the fly, require low latency and are hosted at resource-constrained edge servers. We present a new insight: when rendered content is delivered over a network with lossy compression, high-quality rendering can be ineffective in improving user-perceived quality, leading to a poor return on computing resources. Leveraging this observation, we built Stimpack, a novel system that adaptively optimizes game rendering quality by balancing server-side rendering costs against user-perceived quality. The system uses a mechanism that quantifies the efficiency of resource usage to maximize overall system utility in multi-user scenarios. Our open-sourced implementation and extensive evaluations show that Stimpack achieves up to 24% higher service quality and serves twice as many users with the same resources compared to baselines. A user study further validates that Stimpack provides a measurably better user experience.

==> mywords.txt <==
personal_ws-1.1 en 30 utf-8
AdaBoost
Alg
Backoff
Chromaticity
DCT
DSS
DecisionTree
Eq
Eqn
FQ
FSIM
GPUs
Grizan
HEVC
Haar
HaarPSI
IPC
IQA
KNN
MDSI
MMF
Nvidia
QP
QPs
QoE
RL
RMSE
RQ
RQs
RTCP
RTP
RTX
Ryzen
SSIM
SVR
Scalability
Stimpack
Stimpack's
Testbed
UE
VIF
VMAF
VMs
VQ
VRAM
Vulkan
WebRTC
ZeroMQ
adaptively
anonymized
backoff
benchmarked
bitrate
bursty
cFL
cFPS
cartoonish
centric
codec
codecs
congruencies
dJay
dJay's
datacenter
datacenters
datasets
gameplay
heatmaps
latencies
logarithmically
lossiness
lossy
metric's
mipmaps
pre
pretrained
regressor
regressors
runtime
saliencies
saliency
scalability
scalable
scikit
shaders
suboptimal
tFL
tFPS
testbed
tradeoff
virtualized

